On the Robustness of Vision-Language Models in Zero-shot Privacy Classification

Automatic systems for document understanding require multimodal models that accurately identify sensitive visual content, even in the presence of image degradations. Instruction-following large Vision-Language Models (VLMs) are expected to generalise across domains and tasks without requiring any specific adaptation. In this work, we systematically analyse whether VLMs can be used reliably for image privacy classification in a zero-shot setup. We evaluate and compare the classification performance of three open-source VLMs against purposely built models on two public, standard benchmarks. We assess robustness to image degradations caused by perturbations such as compression, light variations, and random noise, and analyse inference speed and parameter count to deploy VLMs in privacy-aware document processing pipelines. Our results show that large VLMs are robust to input perturbations but are less accurate (and much slower) than smaller privacy models. Scaling alone is not sufficient, highlighting the advantages of models specifically designed for privacy classification.

==> resources/acc_size_ipd.txt <==
model   label   size    ba  acc     rec-priv    speed-m   speed-s
s2p     d   24300000    80.45   83.12   72.44   0.01    0.00
phi3v   a   4200000000  62.57   72.86   31.68   1.98    0.60
minicpm b   8500000000  57.87   58.19   56.90   4.60    0.99
llava   c   1300000000  71.28   71.54   70.49   0.48    0.16

==> resources/acc_size_privacyalert.txt <==
model   label   size    ba  acc     rec-priv    speed-m   speed-s
s2p     d   24300000    75.39   81.51   63.11   0.01    0.00
phi3v   a   4200000000  66.80   78.73   42.89   1.98    0.60
minicpm b   8500000000  67.69   67.87   67.33   4.60    0.99
llava   c   1300000000  73.38   65.45   89.33   0.48    0.16

==> resources/perturbations/llava_1.5_13b_NoQ_privacyalert_brightness.txt <==
gamma	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1
0.10	95.33	53.12	68.23	39.67	92.22	55.48	67.50	72.67	62.92	61.85	65.03
0.40	93.67	57.13	70.97	40.82	88.44	55.86	67.24	72.79	64.98	63.42	67.19
0.67	93.93	57.50	71.34	41.15	88.89	56.26	67.54	73.20	65.37	63.80	67.56
1.00	94.15	57.43	71.34	41.23	89.33	56.42	67.69	73.38	65.42	63.88	67.60
1.50	93.99	56.91	70.89	40.88	89.11	56.04	67.43	73.01	64.98	63.47	67.17
2.50	94.08	55.50	69.81	40.22	89.56	55.51	67.15	72.53	64.03	62.66	66.23
10.00	94.80	47.40	63.20	36.95	92.22	52.77	65.88	69.81	58.63	57.98	60.59


==> resources/perturbations/llava_1.5_13b_NoQ_privacyalert_compression.txt <==
quality	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1
100	94.15	57.43	71.34	41.23	89.33	56.42	67.69	73.38	65.42	63.88	67.60
 99	94.25	57.28	71.26	41.21	89.56	56.44	67.73	73.42	65.37	63.85	67.55
 95	94.69	56.98	71.15	41.28	90.44	56.69	67.98	73.71	65.37	63.92	67.53
 85	94.64	57.73	71.71	41.64	90.22	56.98	68.14	73.97	65.87	64.35	68.02
 75	94.02	57.21	71.13	41.04	89.11	56.20	67.53	73.16	65.20	63.67	67.39
 50	94.42	57.80	71.71	41.56	89.78	56.82	67.99	73.79	65.81	64.26	67.98
 25	93.79	59.44	72.76	42.10	88.22	57.00	67.94	73.83	66.65	64.88	68.81


==> resources/perturbations/llava_1.5_13b_NoQ_privacyalert_gauss_noise.txt <==
noise	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1
0.4 97.36	43.91	60.52	36.50	96.44	52.96	66.93	70.18	57.07	56.74	58.63
0.3	95.95	47.55	63.59	37.47	94.00	53.58	66.71	70.77	59.19	58.58	61.08
0.2	95.32	51.49	66.86	38.91	92.44	54.77	67.12	71.97	61.75	60.82	63.83
0.1	94.64	55.13	69.67	40.32	90.67	55.81	67.48	72.90	64.03	62.74	66.20
0.05    94.16	55.13	69.54	40.08	89.78	55.42	67.12	72.45	63.81	62.48	66.00
0.01	93.73	57.80	71.51	41.20	88.44	56.21	67.47	73.12	65.48	63.86	67.68
0.00	94.15	57.43	71.34	41.23	89.33	56.42	67.69	73.38	65.42	63.88	67.60


==> resources/perturbations/llava_1.5_13b_NoQ_privacyalert_salt_noise.txt <==
noise	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1
255	94.15	57.43	71.34	41.23	89.33	56.42	67.69	73.38	65.42	63.88	67.60
245	95.76	52.01	67.40	39.34	93.11	55.31	67.55	72.56	62.31	61.36	64.38
225	96.47	48.66	64.69	38.14	94.67	54.37	67.30	71.66	60.19	59.53	62.11
200	97.45	45.47	62.01	37.16	96.44	53.65	67.30	70.96	58.24	57.83	59.91
175	98.07	41.60	58.42	35.84	97.56	52.42	66.96	69.58	55.62	55.42	56.92
150	97.57	38.71	55.43	34.63	97.11	51.05	66.10	67.91	53.34	53.24	54.33


==> resources/perturbations/phi3vision_privacyalert_brightness.txt <==
gamma	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1    AMB-A   AMB-P
0.1 84.23	84.55	84.39	53.26	52.67	52.96	68.75	68.61	76.56	68.68	76.52   113 6.29
0.4 84.08	89.08	86.51	60.27	49.56	54.39	72.18	69.32	79.18	70.45	78.46   111 6.18
0.67    82.99	90.27	86.48	60.54	44.67	51.41	71.77	67.47	78.84	68.94	77.69   115 6.40
1   82.61	90.71	86.47	60.69	42.89	50.26	71.65	66.80	78.73	68.37	77.40   127 7.07
1.5 83.12	90.34	86.58	60.96	45.11	51.85	72.04	67.73	79.01	69.22	77.88   141 7.85
2.5 83.46	88.11	85.72	57.33	47.78	52.12	70.40	67.95	78.01	68.92	77.31   185 10.30
10  85.22	76.23	80.47	45.95	60.44	52.21	65.58	68.34	72.27	66.34	73.39   450 25.06

==> resources/perturbations/phi3vision_privacyalert_compression.txt <==
quality	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1  AMB-A   AMB-P
25  82.27	90.64	86.25	59.74	41.56	49.02	71.01	66.10	78.34	67.63	76.92   148 8.24
50  82.27	90.64	86.25	59.74	41.56	49.02	71.01	66.10	78.34	67.63	76.92   137 7.63
75  82.43	90.27	86.17	59.32	42.44	49.48	70.87	66.36	78.29	67.83	76.98 132   7.35
85  82.02	90.49	86.05	58.84	40.67	48.09	70.43	65.58	78.01	67.07	76.54   129 7.18
95  82.27	90.64	86.25	59.74	41.56	49.02	71.01	66.10	78.34	67.63	76.92   125 6.96
99  82.91	90.49	86.54	60.86	44.22	51.22	71.88	67.36	78.90	68.88	77.69   128 7.13
100 82.55	90.34	86.27	59.75	42.89	49.94	71.15	66.62	78.45	68.10	77.17   125 6.96

==> resources/perturbations/phi3vision_privacyalert_gauss_noise.txt <==
noise	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1    AMB-A   AMB-P
0       82.61	90.71	86.47	60.69	42.89	50.26	71.65	66.80	78.73	68.37	77.40   127 7.07
0.01    82.70	90.56	86.45	60.56	43.33	50.52	71.63	66.95	78.73	68.49	77.45   121 6.74
0.05    84.80	88.71	86.71	60.82	52.44	56.32	72.81	70.58	79.62	71.52	79.10   135 7.52
0.10    87.49	84.70	86.07	58.22	63.78	60.87	72.85	74.24	79.45	73.47	79.76   180 10.02
0.20    86.35	78.97	82.50	49.91	62.67	55.57	68.13	70.82	74.89	69.03	75.75   265 14.76
0.30    84.98	72.73	78.38	43.01	61.56	50.64	64.00	67.14	69.93	64.51	71.43   412 22.94
0.40    80.97	59.73	68.75	32.50	58.00	41.66	56.73	58.87	59.30	55.20	61.96   601 33.46

==> resources/perturbations/phi3vision_privacyalert_salt_noise.txt <==
noise	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1    AMB-A   AMB-P
150 80.38	65.75	72.33	33.67	52.00	40.87	57.03	58.88	62.31	56.60	64.45   477 26.56
175 82.91	67.76	74.57	37.64	58.22	45.72	60.28	62.99	65.37	60.15	67.34   430 23.94
200 84.56	72.44	78.03	42.30	60.44	49.77	63.43	66.44	69.43	63.90	70.95   351 19.54
225 85.89  	77.34	81.39	47.77	62.00	53.97	66.83	69.67	73.50	67.68	74.52 261 14.53
245 85.41	82.62	83.99	52.63	57.78	55.08	69.02	70.20	76.39	69.54	76.75   177 9.86
255 82.61	90.71	86.47	60.69	42.89	50.26	71.65	66.80	78.73	68.37	77.40   127 7.07

==> resources/perturbations/s2p_privacyalert_brightness.txt <==
gamma	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1
0.04	81.45	74.37	77.75	39.15	49.33	43.66	60.30	61.85	68.10	60.70	69.21
0.1	87.45	70.95	78.34	44.46	69.56	54.25	65.96	70.25	70.60	66.29	72.31
0.25	88.62	79.27	83.69	52.87	69.56	60.08	70.75	74.41	76.84	71.88	77.77
0.4	88.73	83.06	85.80	57.46	68.44	62.47	73.10	75.75	79.40	74.14	79.96
0.67	87.80	86.63	87.21	61.54	64.00	62.75	74.67	75.31	80.96	74.98	81.08
1	87.67	87.67	87.67	63.11	63.11	63.11	75.39	75.39	81.51	75.39	81.51
1.5	87.57	88.48	88.03	64.45	62.44	63.43	76.01	75.46	81.96	75.73	81.86
2.5	87.86	88.71	88.28	65.22	63.33	64.26	76.54	76.02	82.35	76.27	82.26
5	85.25	91.46	88.24	67.33	52.67	59.10	76.29	72.06	81.74	73.67	80.94
10	79.04	94.95	86.26	62.01	24.67	35.29	70.52	59.81	77.34	60.78	73.49
25	75.42	99.18	85.69	57.69	 3.33	 6.30	66.56	51.26	75.17	45.99	65.80

==> resources/perturbations/s2p_privacyalert_compression.txt <==
quality	P_0	R_0	F1_0	P_1	R_1	F1_1	P	BA	ACC	MF1	wF1
101	87.67	87.67	87.67	63.11	63.11	63.11	75.39	75.39	81.51	75.39	81.51
100	87.84	87.44	87.64	62.94	63.78	63.36	75.39	75.61	81.51	75.50	81.56
99	87.77	87.44	87.61	62.86	63.56	63.20	75.31	75.50	81.46	75.41	81.49
95	87.83	87.37	87.60	62.80	63.78	63.29	75.31	75.57	81.46	75.44	81.51
90	87.91	87.52	87.71	63.16	64.00	63.58	75.53	75.76	81.63	75.65	81.67
85	87.62	87.82	87.72	63.31	62.89	63.10	75.47	75.35	81.57	75.41	81.55
75	88.13	87.67	87.90	63.68	64.67	64.17	75.90	76.17	81.90	76.03	81.95
50	87.50	87.89	87.69	63.29	62.44	62.86	75.39	75.17	81.51	75.28	81.47
25	86.90	88.19	87.54	63.02	60.22	61.59	74.96	74.20	81.18	74.56	81.04
10	78.87	95.69	86.47	64.42	23.33	34.26	71.65	59.51	77.56	60.36	73.39
 5	75.11	99.78	85.71	62.50	1.11	2.18	68.81	50.44	75.06	43.94	64.78
 0	74.93	99.93	85.64	0.00	0.00	0.00	37.47	49.96	74.89	42.82	64.18

==> resources/perturbations/s2p_privacyalert_gauss_noise.txt <==
noise	P_0-m	P_0-s	R_0-m	R_0-s	F1_0-m	F1_0-s	P_1-m	P_1-s	R_1-m	R_1-s	F1_1-m	F1_1-s	P-m	P-s	BA-m	BA-s	ACC-m	ACC-s	MF1-m	MF1-s	wF1-m	wF1-s
0.00	87.67	0.00	87.67	0.00	87.67	0.00	63.11	0.00	63.11	0.00	63.11	0.00	75.39	0.00	75.39	0.00	81.51	0.00	75.39	0.00	81.51	0.00
0.01	87.43	0.09	87.93	0.15	87.67	0.10	63.26	0.31	62.18	0.31	62.71	0.26	75.34	0.18	75.05	0.17	81.47	0.13	75.20	0.17	81.42	0.13
0.05	84.82	0.16	90.54	0.27	87.59	0.17	64.56	0.72	51.53	0.56	57.32	0.54	74.69	0.42	71.04	0.33	80.77	0.26	72.45	0.35	80.00	0.26
0.10	80.53	0.13	93.61	0.24	86.58	0.14	62.83	0.90	32.29	0.55	42.65	0.57	71.68	0.49	62.95	0.28	78.25	0.21	64.61	0.34	75.57	0.22
0.15	78.38	0.13	95.15	0.28	85.95	0.16	59.72	1.52	21.49	0.55	31.60	0.71	69.05	0.81	58.32	0.31	76.69	0.25	58.78	0.41	72.34	0.28
0.20	77.47	0.08	96.24	0.13	85.84	0.07	59.13	0.82	16.27	0.41	25.51	0.53	68.30	0.43	56.25	0.19	76.20	0.11	55.67	0.29	70.72	0.17
0.25	76.73	0.13	96.85	0.19	85.62	0.07	56.28	1.11	12.13	0.76	19.95	1.04	66.51	0.59	54.49	0.32	75.63	0.13	52.79	0.54	69.17	0.29
0.30	76.13	0.20	97.49	0.17	85.49	0.13	53.11	3.10	8.55	1.03	14.73	1.62	64.62	1.64	53.02	0.50	75.21	0.25	50.11	0.87	67.76	0.49
0.35	75.82	0.11	98.20	0.19	85.57	0.09	53.99	2.72	6.31	0.65	11.29	1.06	64.90	1.40	52.26	0.28	75.18	0.15	48.43	0.55	66.96	0.30
0.40	75.54	0.10	98.71	0.10	85.59	0.09	53.43	3.71	4.42	0.44	8.17	0.79	64.49	1.90	51.57	0.25	75.09	0.16	46.88	0.43	66.19	0.26
0.45	75.44	0.07	99.09	0.07	85.66	0.05	56.15	2.67	3.51	0.37	6.61	0.67	65.80	1.36	51.30	0.18	75.14	0.09	46.13	0.35	65.85	0.20


==> resources/perturbations/sp2_privacyalert_saltnoise.txt <==
noise	P_0-m	P_0-s	R_0-m	R_0-s	F1_0-m	F1_0-s	P_1-m	P_1-s	R_1-m	R_1-s	F1_1-m	F1_1-s	P-m	P-s	BA-m	BA-s	ACC-m	ACC-s	MF1-m	MF1-s	wF1-m	wF1-s
255.00	87.67	0.00	87.67	0.00	87.67	0.00	63.11	0.00	63.11	0.00	63.11	0.00	75.39	0.00	75.39	0.00	81.51	0.00	75.39	0.00	81.51	0.00
245.00	80.44	0.20	93.13	0.18	86.32	0.16	61.09	0.96	32.24	0.81	42.21	0.88	70.77	0.57	62.69	0.43	77.88	0.27	64.26	0.51	75.27	0.33
225.00	77.60	0.18	95.99	0.23	85.82	0.15	58.78	1.82	17.11	0.86	26.50	1.16	68.19	0.98	56.55	0.44	76.23	0.26	56.16	0.64	70.95	0.39
200.00	75.83	0.10	98.25	0.15	85.60	0.11	54.90	3.05	6.35	0.49	11.39	0.83	65.37	1.57	52.31	0.27	75.23	0.18	48.49	0.46	67.01	0.27
175.00	75.35	0.07	99.59	0.14	85.79	0.08	68.12	8.70	2.53	0.35	4.88	0.65	71.73	4.37	51.06	0.19	75.27	0.14	45.33	0.35	65.52	0.20
150.00	75.11	0.03	99.93	0.00	85.76	0.02	80.66	3.18	0.96	0.17	1.89	0.34	77.89	1.61	50.44	0.09	75.13	0.04	43.82	0.18	64.75	0.10
